Timely and Massive Communication in 6G: Pragmatics, Learning, and Inference

5G has expanded the traditional focus of wireless systems to embrace two new connectivity types: ultra-reliable low latency and massive communication. The technology context at the dawn of 6G is different from the past one for 5G, primarily due to the growing intelligence at the communicating nodes. This has driven the set of relevant communication problems beyond reliable transmission towards semantic and pragmatic communication. This paper puts the evolution of low-latency and massive communication towards 6G in the perspective of these new developments. At first, semantic/pragmatic communication problems are presented by drawing parallels to linguistics. We elaborate upon the relation of semantic communication to the information-theoretic problems of source/channel coding, while generalized real-time communication is put in the context of cyber-physical systems and real-time inference. The evolution of massive access towards massive closed-loop communication is elaborated upon, enabling interactive communication, learning, and cooperation among wireless sensors and actuators.

==> fig_tikz/arq_bounds.csv <==
1.0,32.0,32.0,10.859188434700926,17.09201291890858
6.0,192.0,182.50814689863176,46.50517487448559,85.90112366619911
11.0,352.0,326.749507248171,80.54862830726066,153.14429136517927
16.0,512.0,467.74985948980896,114.2763290445204,220.0783878675542
21.0,672.0,606.5302985857752,147.8639787106446,286.8755884018766
26.0,832.0,743.618046563815,181.37218560284387,353.59524800218867
31.0,992.0,879.3367361914445,214.82915062324756,420.2649646242964
36.0,1152.0,1013.9056711570244,248.25030654218054,486.89983098671314
41.0,1312.0,1147.4834078957624,281.64502231741074,553.5090040476806
46.0,1472.0,1280.1899789750382,315.01941414291946,620.0984583101213
51.0,1632.0,1412.1194361661612,348.37769575113737,686.6723078165687
56.0,1792.0,1543.3474737666968,381.72289358271144,753.2335060390208
61.0,1952.0,1673.936331677459,415.0572546453201,819.784244869186
66.0,2112.0,1803.9380934053759,448.38249303928984,886.3261956957534
71.0,2272.0,1933.3969866662326,481.69994613798775,952.8606620807207
76.0,2432.0,2062.3510374137372,515.0106774498669,1019.38868028107
81.0,2592.0,2190.8332896772285,548.3155466129022,1085.9110876297054
86.0,2752.0,2318.872724988245,581.6152583689067,1152.4285703669218
91.0,2912.0,2446.4949685584666,614.9103976644874,1218.941697912787
96.0,3072.0,2573.7228406743766,648.2014553422102,1285.4509479452502
101.0,3232.0,2700.5767935308754,681.488847295195,1351.9567250929547
106.0,3392.0,2827.07526179836,714.7729289842993,1418.4593750990275
111.0,3552.0,2953.2349472237556,748.0540066029841,1484.9591957116397
116.0,3712.0,3079.0710520892603,781.3323457778074,1551.456445168854
121.0,3872.0,3204.597472525941,814.6081784296815,1617.9513488883968
126.0,4032.0,3329.8269599579094,847.8817082435305,1684.4441047995056
131.0,4192.0,3454.7712569861696,881.153115071824,1750.9348876346646
136.0,4352.0,3579.441212579175,914.4225585119893,1817.4238524155185
141.0,4512.0,3703.8468803655956,947.6901808369469,1883.9111373079231
146.0,4672.0,3827.9976030188045,980.9561094142263,1950.3968659783247
151.0,4832.0,3951.902085109487,1014.220458717145,2016.8811495524365
156.0,4992.0,4075.568456331553,1047.4833320078974,2083.3640882541135
161.0,5152.0,4199.004326640835,1080.7448227547502,2149.8457727850855
166.0,5312.0,4322.2168345597465,1114.0050158321983,2216.3262854932073
171.0,5472.0,4445.212689675029,1147.2639885427848,2282.8057013669486
176.0,5632.0,4567.998210175815,1180.5218114914592,2349.284088886244
181.0,5792.0,4690.579356135134,1213.778549337294,2415.761510753884
186.0,5952.0,4812.961759121618,1247.0342614426372,2482.238024527026
191.0,6112.0,4935.150748633716,1280.2890024360445,2548.713683164749
196.0,6272.0,5057.1513757715275,1313.5428227023767,2615.188535504699
201.0,6432.0,5178.96843449795,1346.795768811085,2681.6626266795556
206.0,6592.0,5300.60648078841,1380.047883891806,2748.135998482224
211.0,6752.0,5422.069849924976,1413.2992079648593,2814.608689687126
216.0,6912.0,5543.362672154296,1446.5497782329933,2881.080736333791
221.0,7072.0,5664.488886898422,1479.7996293397014,2947.552171977914
226.0,7232.0,5785.452255681929,1513.048793598607,3014.0230279142725
231.0,7392.0,5906.256373917086,1546.2973011977178,3080.493333375194
236.0,7552.0,6026.904681670466,1579.5451803817805,3146.963115707727
241.0,7712.0,6147.400473518715,1612.792457615497,3213.4324005321923
246.0,7872.0,6267.746907587807,1646.0391577299595,3279.901211884428
251.0,8032.0,6387.947013858635,1679.2853040543364,3346.3695723436786
256.0,8192.0,6508.003701811891,1712.5309185345523,3412.837503147854
261.0,8352.0,6627.919767476674,1745.7760218404767,3479.305024297608
266.0,8512.0,6747.69789993982,1779.0206334629288,3545.7721546505213
271.0,8672.0,6867.340687366603,1812.2647718016399,3612.238912006498
276.0,8832.0,6986.850622577774,1845.508454245164,3678.705313185334
281.0,8992.0,7106.2301082231,1878.7516972436063,3745.1713740973073
286.0,9152.0,7225.48146158723,1911.9945163749292,3811.6371098075315
291.0,9312.0,7344.606919059987,1945.2369264055071,3878.102534594715
296.0,9472.0,7463.608640299872,1978.4789413455148,3944.5676620049103
301.0,9632.0,7582.4887121166585,2011.7205744996725,4011.0325049007442
306.0,9792.0,7701.2491520963795,2044.9618385138049,4077.4970755065883
311.0,9952.0,7819.891911989714,2078.2027454176223,4143.961385450058
316.0,10112.0,7938.418880882774,2111.4433066640863,4210.425445800196
321.0,10272.0,8056.831888167489,2144.683533165683,4276.88926710265
326.0,10432.0,8175.132706327165,2177.9234353278853,4343.352859412129
331.0,10592.0,8293.323053551378,2211.1630230800715,4409.81623232238
336.0,10752.0,8411.404596193082,2244.4023059041183,4476.279394993911
341.0,10912.0,8529.378951079643,2277.6412928608806,4542.742356179671
346.0,11072.0,8647.247687688505,2310.8799926147453,4609.205124248847
351.0,11232.0,8765.01233019726,2344.1184134564146,4675.667707208948
356.0,11392.0,8882.67435941704,2377.3565633240837,4742.130112726338
361.0,11552.0,9000.235214617438,2410.5944498231333,4808.592348145318
366.0,11712.0,9117.696295250444,2443.8320802444723,4875.054420505904
371.0,11872.0,9235.058962580284,2477.069461581627,4941.516336560384
376.0,12032.0,9352.324541225513,2510.306600546693,5007.97810278878
381.0,12192.0,9469.49432061917,2543.543503585227,5074.439725413271
386.0,12352.0,9586.569556392382,2576.780176890168,5140.901210411683
391.0,12512.0,9703.551471686354,2610.0166264148615,5207.362563530104
396.0,12672.0,9820.441258397328,2643.2528578852566,5273.823790294705
401.0,12832.0,9937.240078358742,2676.4888768113346,5340.284896022798
406.0,12992.0,10053.949064464481,2709.7246884978304,5406.745885833232
411.0,13152.0,10170.56932173687,2742.9602980542963,5473.206764656133
416.0,13312.0,10287.101928342752,2776.195710404557,5539.667537242057
421.0,13472.0,10403.547936560755,2809.4309302955976,5606.128208170605
426.0,13632.0,10519.908373702678,2842.6659623059304,5672.588781858515
431.0,13792.0,10636.184242991645,2875.9008108534663,5739.0492625672905
436.0,13952.0,10752.376524399566,2909.135480202939,5805.509654410381
441.0,14112.0,10868.486175446218,2942.369974472899,5871.969961359957
446.0,14272.0,10984.51413196212,2975.6042976423178,5938.430187253301
451.0,14432.0,11100.461308817243,3008.838453556821,6004.890335798839
456.0,14592.0,11216.328600617417,3042.072445934578,6071.350410581846
461.0,14752.0,11332.116882370256,3075.3062783718683,6137.810415069824
466.0,14912.0,11447.827010122184,3108.539954348352,6204.27035261761
471.0,15072.0,11563.459821568184,3141.7734772320528,6270.730226472197
476.0,15232.0,11679.016136635646,3175.0068502840836,6337.190039777301
481.0,15392.0,11794.496758043735,3208.240076663119,6403.64979557769
486.0,15552.0,11909.902471839509,3241.4731594296395,6470.109496823299
491.0,15712.0,12025.234047911988,3274.706101549959,6536.569146373111
496.0,15872.0,12140.49224048533,3307.938905900047,6603.028746998863
501.0,16032.0,12255.677788592106,3341.1715752691557,6669.488301388559

